Stardust: Compiling Sparse Tensor Algebra to a Reconfigurable Dataflow Architecture

We introduce Stardust, a compiler that compiles sparse tensor algebra to reconfigurable dataflow architectures (RDAs). Stardust introduces new user-provided data representation and scheduling language constructs for mapping to resource-constrained accelerated architectures. Stardust uses the information provided by these constructs to determine on-chip memory placement and to lower to the Capstan RDA through a parallel-patterns rewrite system that targets the Spatial programming model. The Stardust compiler is implemented as a new compilation path inside the TACO open-source system. Using cycle-accurate simulation, we demonstrate that Stardust can generate more Capstan tensor operations than its authors had implemented and that it results in 138$\times$ better performance than generated CPU kernels and 41$\times$ better performance than generated GPU kernels.

==> bw.csv <==
key,SpMV,Plus2CSR,SDDMM,MatTransMul,Residual,TTV,TTM,MTTKRP,InnerProd,Plus2CSF,gmean
20,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
50,2.499103872835513,2.50417966134068,2.499992127085616,2.49907439373145,2.4992114138348422,2.498877300746245,2.471968416788185,2.463859701720621,2.1861699896329805,2.3263646497201624,2.4427195908128496
100,4.923404193038538,5.014731074273317,4.993453329367736,4.923969695002351,4.924802920746066,4.895512702294283,4.915922357056085,4.810775834496631,3.8280920763940234,3.570252136506747,4.650415893140466
200,9.415234829140823,10.024152647348519,9.9565789556166,9.423558663669459,9.426833118968752,8.92875436890712,9.493589817266226,9.282993215303131,6.42693084890949,4.530378501198254,8.475429611952285
500,21.22929930193358,24.415081129181587,23.070384426158814,21.22976267258978,21.245959494380852,15.290386046369177,21.74638519186245,20.074620203460757,12.951527425030148,4.737287594733913,17.156052857772522
1000,37.01262807893816,45.85579699768485,35.605418862030334,37.02673310052631,37.06925581789097,17.616612124626457,34.66452598124728,35.827187068764886,17.445582265924568,4.737287594733913,26.157878133410506
2000,48.16050952327292,73.87361184997671,46.614350129628534,48.769827168244234,48.75628616969633,19.63372970255519,51.11352917118028,59.97823890616711,20.97910377157028,4.737287594733913,34.456653388209

